Parallel Contraction Hierarchies Can Be Efficient and Scalable

Contraction Hierarchies (CH) (Geisberger et al., 2008) is one of the most widely used algorithms for shortest-path queries on road networks. Compared to Dijkstra's algorithm, CH enables orders of magnitude faster query performance through a preprocessing phase, which iteratively categorizes vertices into hierarchies and adds shortcuts. However, constructing a CH is an expensive task. Existing solutions, including parallel ones, may suffer from long construction time. Especially, in our experiments, we observe that existing parallel solutions demonstrate unsatisfactory scalability, and have performance close to sequential algorithms. We present SPoCH (Scalable Parallelization of Contraction Hierarchies), an efficient and scalable CH construction algorithm in parallel. To address the challenges in previous work, our improvements focus on both redesigning the algorithm and leveraging parallel data structures. We compare SPoCH with the state-of-the-art sequential and parallel implementations on 16 graphs of various types. Our experiments show that SPoCH achieves speedups of 11 to 68 times over the best sequential baseline and 3.8 to 41 times over the best parallel baseline in CH construction, while maintaining competitive query performance and CH graph size. We have released our code and all datasets used in this paper.

==> data/break_AF_CC.csv <==
Score, Contract, Others
289.047, 263.313909, 10.621306
177.38, 213.659276, 25.068503
100.349, 179.247097, 56.747157
58.7207, 161.379974, 112.909658
37.6078, 153.151383, 223.614599
36.1604, 151.176079, 332.903347
37.0172, 164.061659, 660.098757
41.3314, 170.702416, 1335.397801
60.5113, 168.378748, 2661.534626

==> data/break_AF_OSRM.csv <==
Score, Contract, Others
347.377, 141.72448, 13.77752
256.696, 135.30455, 28.48645
129.931, 73.75287, 27.89813
70.8848, 46.15902, 28.09618
39.6317, 28.16182, 28.31868
29.7671, 26.61936, 27.76984
19.0939, 24.14924, 27.49466
13.6201, 24.39561, 27.24429
12.1746, 20.83992, 27.22458

==> data/break_AF_Ours.csv <==
Score, Contract, Others
260.1035,84.4465,38.318
224.1025,81.0293,32.0562
112.0568,40.45743,16.56177
54.8931,20.22741,8.50779
27.54819,10.67633,4.69198
19.42457,7.76968,3.62635
9.42426,4.100106,2.179934
4.71999,2.303347,1.521823
3.331615,2.185122,1.671243


==> data/break_CHN7_CC.csv <==
Score, Contract, Others
13.7183, 21.516179, 0.442105
10.0079, 17.656836, 0.799914
5.60306, 13.639941, 1.675209
3.38345, 12.524336, 3.363472
2.12178, 12.273286, 6.440877
1.79626, 12.438891, 9.736612
1.92233, 17.830773, 19.362792
2.29522, 19.314285, 37.971084
2.89878, 19.843617, 76.268019

==> data/break_CHN7_OSRM.csv <==
Score, Contract, Others
13.2335, 20.380952, 1.593248
11.5326, 20.21868, 2.55042
5.7939, 11.37441, 2.63749
2.93471, 7.76132, 2.56587
1.54034, 5.89191, 2.62085
1.16756, 5.377337, 2.569893
0.608546, 4.319566, 2.298978
0.362829, 5.925046, 2.445845
0.280703, 4.051102, 2.457825

==> data/break_CHN7_Ours.csv <==
Score, Contract, Others
35.7228,21.30986,7.75414
31.01774,20.49528,5.35028
15.52343,10.18933,2.78784
7.7494,5.1171,1.4852
3.93495,2.701719,0.878571
2.717438,1.950084,0.736288
1.355675,1.029263,0.560232
0.67643,0.585735,0.511045
0.476419,0.55111,0.681711


==> data/break_GL5_CC.csv <==
Score, Contract, Others
408.957, 398.651485, 7.135389
266.404, 316.76187, 16.878587
174.867, 290.30794, 38.745924
102.55, 269.544031, 76.762648
59.9169, 255.122019, 153.089416
58.6141, 250.015747, 228.724568
49.2852, 255.580191, 457.448013
41.8635, 253.288999, 907.543633
46.5786, 252.881765, 1815.785415

==> data/break_GL5_OSRM.csv <==
Score, Contract, Others
838.512, 188.53742, 30.76058
492.283, 146.12036, 61.45564
265.899, 84.22638, 62.81362
140.295, 48.9154, 62.6616
77.0192, 28.58348, 61.91032
61.9891, 25.87737, 62.57953
37.8717, 19.63921, 62.34409
24.6241, 22.9649, 62.261
24.0847, 15.06908, 61.99522

==> data/break_GL5_Ours.csv <==
Score, Contract, Others
401.601,98.8837,57.2783
301.344,93.0835,40.9265
155.2408,47.14624,21.39696
79.0849,23.78114,11.07496
40.9665,12.7287,6.3111
29.1465,9.48316,4.99774
14.40877,5.121679,2.798151
7.18692,2.776082,1.743698
5.24703,2.448382,2.215248


==> data/breakdown_clip.csv <==
Graph,Local Search,Scoring,Contracting,Others
AF,2.49303,0.993423,6.530424,1.958423
NA,9.97364,3.48307,35.42658,4.08201
AS,9.87433,3.46366,42.187135,4.423775
EU,12.9819,4.71484,64.480344,6.013416
TRCE,12.9292,6.06808,10.118091,1.669929
BUB,17.7649,8.34476,14.342401,2.083339
CHN8,3.62911,2.36109,10.464494,4.134006
GL2,0.600756,0.308347,1.440071,1.416716
GL5,3.20726,2.07888,8.265798,2.252962
GL10,18.2157,13.1886,22.123543,3.421757


==> data/breakdown_origin.csv <==
Graph,Local Search,Scoring,Contracting,Others
AF,2.4717,0.988767,1.957219,1.999054
NA,9.83796,3.55851,5.662234,4.080496
AS,9.77751,3.48896,6.00762,4.30651
EU,12.9212,5.03986,8.529315,6.041125
TRCE,13.42,6.45689,3.251778,1.751532
BUB,18.5833,9.03186,4.472506,2.169934
CHN8,3.63276,2.38554,5.091218,4.095082
GL2,0.604327,0.313308,0.697295,1.48879
GL5,3.19869,2.07508,2.239742,2.157508
GL10,18.0298,13.2941,6.171737,3.472163


==> data/our_scalability.csv <==
cores,1,2,4,8,16,24,48,96,192
RoadMap,,,,,,,,,
CA,1,1.264322193,2.469523128,4.850741086,9.151617623,12.67353551,21.71271454,33.68352525,29.06321515
AO,1,1.286368442,2.562042814,5.001479926,9.504554987,13.13180634,23.77675476,39.33986963,39.72428354
AF,1,1.149926512,2.304297696,4.668191583,9.037427016,12.57997815,24.575417,45.34224063,53.88700132
NA,1,1.158556663,2.281808974,4.551355352,8.844561633,12.20613874,25.2801197,48.15166211,60.98189599
AS,1,1.151628849,2.276322273,4.512839149,8.755320112,12.20737173,24.81479512,46.82309071,58.12642247
EU,1,1.131878639,2.245741791,4.464812876,8.621315891,11.99425832,24.42090508,46.27895787,56.19934813
Synthetic,,,,,,,,,
TRCE,1,1.354017975,2.598415123,5.070416811,9.706464233,13.37688596,27.27778165,53.04189207,67.52118469
BUB,1,1.419302413,2.669476518,5.156557828,9.799952524,13.48707706,27.15744465,52.55243005,66.89622409
CHN7,1,1.166707414,2.304783896,4.586156825,8.684785237,12.01105618,21.704092,36.12854917,36.41713643
CHN8,1,1.099704816,2.200244444,4.374397613,8.441844983,11.68963267,23.49925341,43.45806945,48.96140149
KNN,,,,,,,,,
HT5,1,1.353012608,2.636439557,5.157770625,9.904829137,13.40374341,22.51549749,33.74805349,27.94036517
CH2,1,1.304243271,2.522614326,4.953809595,9.169209616,12.53871944,21.93565711,32.93180988,29.30025544
CH5,1,1.622001053,3.056418415,5.857813053,10.86882225,14.42697447,27.16553999,51.02685386,68.25211961
GL2,1,1.248238206,2.436947769,4.783473528,9.007361415,12.10362283,23.00406178,40.01260683,41.53414375
GL5,1,1.303110433,2.534035385,4.966201859,9.429223981,12.67684292,24.65941819,46.88123628,55.73952892
GL10,1,1.337544242,2.595045731,5.090351131,9.70717779,13.08865614,26.22387972,51.42459013,65.24173313

